Using Dynamic Binary Instrumentation to Detect Failures in Robotics Software

Autonomous and Robotics Systems (ARSs) are widespread, complex, and increasingly coming into contact with the public. Many of these systems are safety-critical, and it is vital to detect software errors to protect against harm. We propose a family of novel techniques to detect unusual program executions and incorrect program behavior. We model execution behavior by collecting low-level signals at run time and using those signals to build machine learning models. These models can identify previously-unseen executions that are more likely to exhibit errors. We describe a tractable approach for collecting dynamic binary runtime signals on ARSs, allowing the systems to absorb most of the overhead from dynamic instrumentation. The architecture of ARSs is particularly well-adapted to hiding the overhead from instrumentation. We demonstrate the efficiency of these approaches on ARDUPILOT -- a popular open-source autopilot software system -- and HUSKY -- an unmanned ground vehicle -- in simulation. We instrument executions to gather data from which we build supervised machine learning models of executions and evaluate the accuracy of these models. We also analyze the amount of training data needed to develop models with various degrees of accuracy, measure the overhead added to executions that use the analysis tool, and analyze which runtime signals are most useful for detecting unusual behavior on the program under test. In addition, we analyze the effects of timing delays on the functional behavior of ARSs.

==> results_numbers_to_plot.dat <==
#num_samples & mean acc. & mean prec. & mean rec. & mean F-score

50 0.8020 0.8295 0.8029 0.8055 88.0
60 0.8653 0.9000 0.8246 0.8571 105.6
70 0.8735 0.8940 0.8497 0.8667 123.2
80 0.9082 0.9188 0.9435 0.9225 140.8
90 0.9164 0.9306 0.9238 0.9199 158.4
100 0.8865 0.9074 0.8581 0.8739 176.1
200 0.9023 0.9011 0.9147 0.9039 352.1
300 0.9305 0.9230 0.9443 0.9325 528.2
400 0.9428 0.9386 0.9543 0.9450 704.2
500 0.9659 0.9616 0.9722 0.9664 880.3
600 0.9678 0.9700 0.9665 0.9679 1056.3
700 0.9744 0.9780 0.9718 0.9744 1232.4
800 0.9798 0.9817 0.9778 0.9796 1408.4
900 0.9758 0.9764 0.9757 0.9757 1584.5
1000 0.9817 0.9800 0.9837 0.9817 1760.5
1100 0.9741 0.9709 0.9776 0.9742 1936.6
1200 0.9772 0.9780 0.9765 0.9772 2112.6
1300 0.9820 0.9844 0.9797 0.9818 2288.7
1400 0.9769 0.9798 0.9739 0.9767 2464.8
1500 0.9753 0.9736 0.9774 0.9754 2640.8
1600 0.9812 0.9823 0.9801 0.9811 2816.9
1700 0.9794 0.9822 0.9766 0.9793 2992.9
1800 0.9848 0.9864 0.9832 0.9847 3169.0
1900 0.9794 0.9790 0.9801 0.9794 3345.0
2000 0.9835 0.9793 0.9883 0.9836 3521.1
